String Diagrams for Quantum Foundations, Computing and Natural Language Processing

Applied category theory provides powerful mathematical tools for modelling processes and their composition. Symmetric monoidal categories, which involve series and parallel composition, are particularly well-suited for describing the composition of processes in space and time. Also called process theories, they admit string diagrams, which constitute a visually intuitive, mathematically rigorous, expressive and flexible syntax that is applicable to wide-ranging scientific domains. In this thesis, we employ string diagrams to investigate a selection of topics in the areas of quantum foundations, computing, and natural language processing: (1) We formalise constructor theory as a process theory. In the context of quantum physics, we also demonstrate the conflict between constructor-theoretic principles of locality and composition. Moreover, we argue that if the principle of locality is rejected, categorical quantum mechanics (CQM) can be conceived as a constructor theory of quantum physics. (2) We develop a formalism for wave-based logic circuits with phase encoding. We motivate the formalism using the example of spin-wave circuits, and then demonstrate its utility in design, analysis and optimisation of Boolean logic circuits. (3) We investigate the elimination of inter-language grammatical bureaucracy in the distributional compositional circuits (DisCoCirc) framework. In particular, we develop a hybrid grammar for a restricted fragment of the Urdu language, and show that Urdu text endowed with this hybrid grammar maps surjectively to DisCoCirc text circuits. Furthermore, we show that for the same language fragment, Urdu and English text circuits become the same up to gate-level translation. The aforementioned work supports the view that a process-relational outlook in science is well-supported by applied category-theoretic tools, particularly string diagrams.

==> figures/constructors/CQMcnotb12.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (1.25, 1.75) {};
		\node [style=none] (16) at (1.25, -1.75) {};
		\node [style=downground] (29) at (1.25, -2) {};
		\node [style=white dot] (31) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/constructors/CQMcnotb13.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (1.25, 1.75) {};
		\node [style=none] (16) at (1.25, -1.75) {};
		\node [style=white dot] (31) at (1.25, 0) {};
		\node [style=white dot] (32) at (1.25, -1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/constructors/CQMcnotb14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (0, 1) {};
		\node [style=none] (16) at (0, -0.75) {};
		\node [style=white dot] (31) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/constructors/CQMcnotb7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18) at (0, 1) {};
		\node [style=none] (19) at (0, -0.75) {};
		\node [style=none] (21) at (0, -0.75) {};
		\node [style=gray dot] (23) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=-90, out=90] (19.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/constructors/CQMcnotc5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18) at (0, 1) {};
		\node [style=none] (19) at (0, -0.75) {};
		\node [style=none] (21) at (0, -0.75) {};
		\node [style=gray dot] (32) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=-90, out=90] (19.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/constructors/doubled_cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.5) {};
		\node [style=none] (1) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=90, out=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/constructors/local1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (1.25, 1.25) {};
		\node [style=none] (16) at (-1.5, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, bend right=90, looseness=2.50] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fig2a2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13) at (0, 2.75) {};
		\node [style=none] (15) at (0, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fig2b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-2.75, 2) {};
		\node [style=new style 0] (5) at (-2.75, 0) {$\phi$};
		\node [style=none] (7) at (-2.75, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (2.center);
		\draw (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/RQM34.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (591) at (0, -0.25) {$\widehat \psi$};
		\node [style=none] (592) at (0, 6) {};
		\node [style=none] (593) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (593.center) to (592.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/RQM35.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (591) at (0, 3) {$\widehat \psi$};
		\node [style=none] (592) at (0, 6) {};
		\node [style=none] (593) at (0, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (593.center) to (592.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/RQMtele17.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (556) at (0, 1.5) {};
		\node [style=none] (557) at (0, -1) {};
		\node [style=dkpoint] (558) at (0, -1) {$\widehat \psi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (557.center) to (556.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bell0b5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (2.75, 2.5) {};
		\node [style=none] (30) at (2.75, -0.25) {};
		\node [style=downground] (82) at (2.75, -1) {};
		\node [style=none] (83) at (2.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (83.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bohm0e.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=none] (5) at (0, 0.75) {};
		\node [style=point] (16) at (0, -0.5) {$\lambda$};
		\node [style=none] (58) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bohm0g.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49) at (0, -0.25) {};
		\node [style=none] (50) at (0, 0.75) {};
		\node [style=none] (55) at (0, -0.25) {};
		\node [style=gray dot] (56) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (50.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bohm12b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (79) at (0, 0.75) {};
		\node [style=none] (81) at (0, -0.75) {};
		\node [style=point] (125) at (0, -0.75) {$\lambda_A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (81.center) to (79.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bohm12c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (79) at (0, 0.75) {};
		\node [style=none] (81) at (0, -0.75) {};
		\node [style=point] (125) at (0, -0.75) {$\lambda_B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (81.center) to (79.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bornpovm5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43) at (0, -1.75) {};
		\node [style=none] (45) at (0, 2) {};
		\node [style=map] (58) at (0, -0.75) {$f^i$};
		\node [style=mapdag] (59) at (0, 1) {$f^i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/bornpovm6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43) at (0, -1.75) {};
		\node [style=none] (45) at (0, 2) {};
		\node [style=map] (58) at (0, 1) {$g$};
		\node [style=mapdag] (59) at (0, -0.75) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/causal3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1.25) {};
		\node [style=dmap] (1) at (0, 0) {$\widehat P^o$};
		\node [style=upground] (2) at (0, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
		\draw [style=boldedge] (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/causal4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1.25) {};
		\node [style=dmap] (1) at (0, 0) {$\widehat P_k^{o_k}$};
		\node [style=upground] (2) at (0, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
		\draw [style=boldedge] (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/consistent4b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (9) at (0, -1) {$P^{i}_k$};
		\node [style=map] (10) at (0, 1.5) {$P^j_k$};
		\node [style=none] (11) at (0, -2.5) {};
		\node [style=none] (12) at (0, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (12.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/consistentb2d.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (23) at (0, -0.75) {$\ \boldsymbol \rho $};
		\node [style=none] (27) at (0, -0.75) {};
		\node [style=none] (28) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (28.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/consistente3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (32) at (0, -0.75) {$P^o$};
		\node [style=none] (62) at (0, 2) {};
		\node [style=none] (63) at (0, -1.75) {};
		\node [style=mapdag] (64) at (0, 1) {$P^o$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (64) to (63.center);
		\draw [style=swap] (62.center) to (64);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/copenhagen0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=none] (2) at (0, -0.25) {};
		\node [style=dkpoint] (11) at (0, -0.25) {$\widehat \psi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/copenhagen0b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59) at (0, 1.25) {};
		\node [style=kpoint] (60) at (0, -0.25) {$\psi$};
		\node [style=none] (80) at (0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (60) to (59.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/copenhagen0d2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=dkpoint] (11) at (0, -0.5) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/decoherenceb2d.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white ddot] (48) at (0, -0.5) {};
		\node [style=none] (51) at (0, -0.5) {};
		\node [style=none] (52) at (0, 1) {};
		\node [style=none] (53) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (53.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/discard3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (2) at (0, 1.25) {};
		\node [style=none] (3) at (0, 1) {};
		\node [style=none] (4) at (0, -0.5) {};
		\node [style=dkpoint] (5) at (0, -0.5) {$\boldsymbol \rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/doubledwire2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13) at (0, -1) {};
		\node [style=none] (14) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (14.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/everettb7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpointadj] (48) at (1.25, 1) {$i$};
		\node [style=none] (56) at (1.25, 1) {};
		\node [style=none] (57) at (-1.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, bend right=90, looseness=2.00] (57.center) to (56.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/everettb8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35) at (0, 1.25) {};
		\node [style=none] (36) at (0, -0.5) {};
		\node [style=dkpointconj] (47) at (0, -0.5) {$i$};
		\node [style=none] (48) at (0.5, 0.75) {\textcolor{gray}{M}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/everettb9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gray ddot] (48) at (0, -0.5) {};
		\node [style=none] (51) at (0, -0.5) {};
		\node [style=none] (52) at (0, 1) {};
		\node [style=none] (53) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (53.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/everettd1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (85) at (0, 1) {};
		\node [style=none] (87) at (0, -0.75) {};
		\node [style=dkpoint] (108) at (0, -0.75) {$R_A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (87.center) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/everettd2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (85) at (0, 1) {};
		\node [style=none] (87) at (0, -0.75) {};
		\node [style=dkpoint] (108) at (0, -0.75) {$R_B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (87.center) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/hidden1c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13) at (0, 1.25) {};
		\node [style=none] (14) at (0, -0.5) {};
		\node [style=dkpoint] (17) at (0, -0.5) {$\widehat \psi \ $};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (14.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/onbcop1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -1) {};
		\node [style=none] (6) at (0, 0.5) {};
		\node [style=none] (7) at (0, -1) {};
		\node [style=dkpointadj] (10) at (0, 0.5) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/ontological4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42) at (0, 2.25) {};
		\node [style=none] (43) at (0, -1.25) {};
		\node [style=dkpoint] (44) at (0, -1.5) {$P$};
		\node [style=dkpointadj] (45) at (0, 2.25) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (9) at (-0.75, -1.75) {$\ \boldsymbol \rho_R^S \ $};
		\node [style=none] (10) at (-0.75, 0) {};
		\node [style=none] (11) at (-0.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (9) at (0, -0.75) {$\widehat W_0$};
		\node [style=none] (10) at (0, 1.5) {};
		\node [style=none] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective15.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (15) at (0, -0.75) {$\widehat S_0$};
		\node [style=none] (16) at (0, 1.5) {};
		\node [style=none] (17) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective16.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (26) at (0, -0.5) {$S_i$};
		\node [style=none] (27) at (0, 1.25) {};
		\node [style=none] (28) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective17.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (26) at (0, -0.5) {$F_i$};
		\node [style=none] (27) at (0, 1.25) {};
		\node [style=none] (28) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective18.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (26) at (0, -0.5) {$W_i$};
		\node [style=none] (27) at (0, 1.25) {};
		\node [style=none] (28) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective19.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (15) at (0, -0.75) {$\widehat F_i$};
		\node [style=none] (16) at (0, 1.5) {};
		\node [style=none] (17) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (9) at (0, -0.75) {$\ \boldsymbol \rho_S^S \ $};
		\node [style=none] (10) at (0, 1) {};
		\node [style=none] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective20.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (15) at (0, -0.75) {$\widehat S_i$};
		\node [style=none] (16) at (0, 1.5) {};
		\node [style=none] (17) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective21.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (15) at (0, -0.75) {$\widehat I_i$};
		\node [style=none] (16) at (0, 1.5) {};
		\node [style=none] (17) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (9) at (0, -0.75) {$\ \psi_S \ $};
		\node [style=none] (10) at (0, 1) {};
		\node [style=none] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (9) at (0, -0.75) {$\ \boldsymbol \rho_A^A \ $};
		\node [style=none] (10) at (0, 1) {};
		\node [style=none] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/perspective7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dkpoint] (9) at (0, -0.75) {$\ \boldsymbol \rho_R^R \ $};
		\node [style=none] (10) at (0, 1) {};
		\node [style=none] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=270, out=90] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/phase-group1_posta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=white ddot] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center); 
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/interpretations/povm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -1) {};
		\node [style=none] (6) at (0, 0.5) {};
		\node [style=none] (7) at (0, -1) {};
		\node [style=dkpointadj] (10) at (0, 0.5) {$\boldsymbol \varphi_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/singleprod3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (0) at (-7.5, -0.5) {$\, \, \, U \circ \psi \, \, \,$};
		\node [style=kpointadj] (1) at (-7.5, 1) {$\, \, \, U \circ \phi \, \, \,$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/singleprod4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (0) at (-2.25, -2.75) {$\psi$};
		\node [style=kpointadj] (1) at (-2.25, 2.75) {$\phi$};
		\node [style=map] (2) at (-2.25, -1) {$U$};
		\node [style=mapdag] (5) at (-2.25, 1) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [style=swap] (5) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/singleprod5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (0) at (-2.25, -0.75) {$\psi$};
		\node [style=kpointadj] (1) at (-2.25, 1) {$\phi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/singlewire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, -0.75) {};
		\node [style=none] (7) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/statetest_.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0.75) {$\psi$};
		\node [style=copoint] (1) at (0, 0.75) {$\phi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/statetrans1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kpoint] (0) at (0, -0.75) {$\psi$};
		\node [style=none] (4) at (0, 0.75) {};
		\node [style=none] (5) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=swap] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/interpretations/zero-phase2post.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 1) {};
		\node [style=none] (1) at (-1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> macros/constructors/sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{red dot}=[fill=red, draw=black, shape=circle]
\tikzstyle{green dot}=[fill={rgb,255: red,0; green,131; blue,0}, draw=black, shape=circle]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]
\tikzstyle{dot}=[fill=white, draw=black, shape=circle, inner sep=1pt]

% Edge styles


==> macros/discocirc/gramdiag.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{bigunit}=[fill=white, draw=black, shape=circle]
\tikzstyle{bluesmall}=[fill=blue, draw=black, shape=circle, minimum size=3pt, inner sep=0pt]

% Edge styles
\tikzstyle{KH}=[-, style=dashed, line width=1pt]
\tikzstyle{Kvp}=[->]
\tikzstyle{K}=[-, line width=1pt]
\tikzstyle{Kv}=[line width=1pt, {|->}]
\tikzstyle{gF}=[-, draw=none, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{KB}=[-, draw=blue, line width=1pt]
\tikzstyle{KO}=[-, draw={rgb,255: red,255; green,128; blue,0}, line width=1pt]
\tikzstyle{KL}=[-, draw={rgb,255: red,191; green,255; blue,0}, line width=1pt]
\tikzstyle{KHO}=[-, draw={rgb,255: red,255; green,128; blue,0}, style=dashed, line width=1pt]
\tikzstyle{KTG}=[-, draw={rgb,255: red,128; green,128; blue,128}, style=dotted, line width=1pt]
\tikzstyle{KBv}=[-, draw=blue, line width=1pt, ->]
\tikzstyle{KOv}=[-, draw={rgb,255: red,255; green,128; blue,0}, line width=1pt, ->]
\tikzstyle{KLv}=[-, draw={rgb,255: red,191; green,255; blue,0}, line width=1pt, ->]
\tikzstyle{T}=[-, style=dotted]
\tikzstyle{wF}=[-, fill=white, draw=none]
\tikzstyle{H}=[-, style=dashed]
\tikzstyle{KHB}=[-, style=dashed, draw=blue, line width=1pt]
\tikzstyle{Kd}=[<->]
\tikzstyle{KR}=[-, draw={rgb,255: red,191; green,0; blue,64}, line width=1pt]
\tikzstyle{new edge style 0}=[-, draw={rgb,255: red,128; green,0; blue,128}]

